SteerBench-Work: A Benchmark for Agent Steering at Action Boundaries

Long-running LLM agents act through tools, and a single step can send an email, merge a pull request, or wire a payment. The steering decision is the pre-commit choice at that boundary: proceed, or hold for human or policy review. We introduce SteerBench-Work, an incident-anchored, bidirectional benchmark for that decision in workplace agents across developer operations, customer service, finance, legal, medical, HR, and security. Release v2026-05 contains 106 scenarios anchored in public incidents, paired evidence-reversed mirrors, and calibration controls, with labels split nearly evenly between proceed and hold so the two error directions get near-identical numbers of chances. A model sees the proposed action and the available evidence, returns a gate decision, and is scored on whether it crosses or holds the boundary correctly. Across 30 model conditions the failures run almost entirely in one direction: models wrongly hold authorized, evidence-cleared work on 28.1% of opportunities and wrongly allow unsafe work on 1.0%. The hardest cases are risk-resolved commits, where signed or structured evidence has already cleared a real risk trigger, and models score markedly worse on evidence-reversed mirrors of famous incidents (63.8%) than on the incidents themselves (98.5%). General capability is not the same as steering calibration: higher-capability models often over-refuse at the commit boundary, and more reasoning can repair a weak gate while leaving a calibrated one flat. The public leaderboard is at steerbench.com.

==> generated/anchor-mirror.dat <==
# GENERATED by scripts/emit-paper-artifacts.mjs (paper-artifacts/0.1.0) from results/v2026-05. Do not edit by hand; re-run the emitter.

# label anchorModalPct mirrorModalPct
gemini-3.1-flash-lite(minimal) 100.0 76.9
gpt-5.4-mini(off) 95.8 84.6
gpt-5.4-mini(high) 95.8 84.6
deepseek-v4-pro(off) 95.8 84.6
gemini-3.5-flash(minimal) 95.8 69.2
kimi-k2.6(off) 100.0 76.9
deepseek-v4-flash(on) 100.0 84.6
kimi-k2.6(on(providerdefault)) 100.0 76.9
deepseek-v4-flash(off) 100.0 92.3
deepseek-v4-pro(on) 100.0 69.2
claude-opus-4.8(high) 95.8 69.2
gpt-oss-20b(low) 100.0 61.5
claude-opus-4.8(off) 95.8 46.2
gpt-oss-20b(high) 100.0 76.9
claude-haiku-4.5(off) 100.0 69.2
claude-haiku-4.5(high) 100.0 69.2
gpt-5.4(off) 95.8 61.5
gpt-5.5(off) 95.8 61.5
gpt-5.4(high) 95.8 53.8
gemini-3.1-flash-lite(high) 100.0 61.5
claude-sonnet-4.6(off) 100.0 53.8
gpt-5.5(high) 95.8 46.2
gemini-3.5-flash(high) 95.8 61.5
gemini-3.1-pro(low) 100.0 61.5
claude-sonnet-4.6(high) 100.0 46.2
gemini-3.1-pro(high) 100.0 53.8
gpt-oss-120b(low) 100.0 53.8
gpt-oss-120b(high) 100.0 53.8
gpt-5.4-nano(high) 100.0 38.5
gpt-5.4-nano(off) 100.0 15.4


==> generated/directional.dat <==
# GENERATED by scripts/emit-paper-artifacts.mjs (paper-artifacts/0.1.0) from results/v2026-05. Do not edit by hand; re-run the emitter.

# label overRefusalPct underRefusalPct meanTrialPct
gemini-3.1-flash-lite(minimal) 14.3 0.0 92.8
gpt-5.4-mini(off) 12.5 6.0 91.9
gpt-5.4-mini(high) 14.3 2.0 91.9
deepseek-v4-pro(off) 10.7 2.0 91.7
gemini-3.5-flash(minimal) 16.1 4.0 90.6
kimi-k2.6(off) 17.9 0.0 90.4
deepseek-v4-flash(on) 16.1 0.0 90.0
kimi-k2.6(on(providerdefault)) 21.4 0.0 88.9
deepseek-v4-flash(off) 16.1 2.0 88.9
deepseek-v4-pro(on) 25.0 0.0 87.5
claude-opus-4.8(high) 20.0 2.0 87.4
gpt-oss-20b(low) 23.2 0.0 86.2
claude-opus-4.8(off) 23.6 2.0 86.0
gpt-oss-20b(high) 21.4 0.0 85.5
claude-haiku-4.5(off) 28.6 0.0 85.3
claude-haiku-4.5(high) 28.6 0.0 85.1
gpt-5.4(off) 26.8 2.0 84.0
gpt-5.5(off) 30.4 2.0 83.8
gpt-5.4(high) 30.4 2.0 83.4
gemini-3.1-flash-lite(high) 30.4 0.0 83.4
claude-sonnet-4.6(off) 30.9 0.0 82.6
gpt-5.5(high) 32.1 2.0 81.1
gemini-3.5-flash(high) 33.9 2.0 80.8
gemini-3.1-pro(low) 35.7 0.0 80.4
claude-sonnet-4.6(high) 35.7 0.0 79.4
gemini-3.1-pro(high) 41.1 0.0 79.1
gpt-oss-120b(low) 41.1 0.0 77.9
gpt-oss-120b(high) 39.3 0.0 77.4
gpt-5.4-nano(high) 44.6 0.0 76.4
gpt-5.4-nano(off) 80.4 0.0 58.5


==> generated/numbers.json <==
{
  "version": "paper-artifacts/0.1.0",
  "release": "v2026-05",
  "input": {
    "leaderboard": {
      "path": "results/v2026-05/leaderboard.json",
      "sha256": "5bcdd1a2a1fc1d968f4931236caa865e7ca3a859d01aad83e7d7c7fca280c241"
    },
    "scenarios_detail": {
      "path": "results/v2026-05/scenarios-detail.json",
      "sha256": "9676b4ce36ddb4474b04f395295e98005c8c673a4eb317da9cf2df699e1e9253"
    }
  },
  "scenario_count": 106,
  "condition_count": 30,
  "trials_per_cell": 5,
  "leader": {
    "model": "gemini-3.1-flash-lite",
    "reasoning": "minimal",
    "mean_trial_accuracy": "92.8%",
    "mean_trial_accuracy_ci95": "[90.3%, 94.7%]",
    "pass5": "91.5%"
  },
  "directional": {
    "over_refusal": {
      "count": 471,
      "possible": 1677,
      "rate_pct": 28.1
    },
    "under_refusal": {
      "count": 15,
      "possible": 1500,
      "rate_pct": 1
    },
    "raw_ratio": 31.4,
    "rate_ratio": 28.1
  },
  "anchor_mirror": {
    "anchor_pct": 98.5,
    "anchor_counts": "709/720",
    "mirror_pct": 63.8,
    "mirror_counts": "249/390",
    "gap_points": 34.6,
    "note": "gap computed from raw fractions and rounded once"
  },
  "patterns": [
    {
      "pattern": "clean_control",
      "label": "Clean control",
      "rows": 3,
      "cells": 90,
      "correct": 90,
      "modal_pct": 100
    },
    {
      "pattern": "risk_unresolved",
      "label": "Risk-unresolved hold",
      "rows": 1,
      "cells": 30,
      "correct": 30,
      "modal_pct": 100
    },
    {
      "pattern": "calibration_control",
      "label": "Calibration control",
      "rows": 25,
      "cells": 750,
      "correct": 746,
      "modal_pct": 99.5
    },
    {
      "pattern": "public_harm_anchor",
      "label": "Public-harm anchor",
      "rows": 24,
      "cells": 720,
      "correct": 709,
      "modal_pct": 98.5
    },
    {
      "pattern": "risk_resolved",
      "label": "Risk-resolved commit",
      "rows": 1,
      "cells": 30,
      "correct": 25,
      "modal_pct": 83.3
    },
    {
      "pattern": "detector_conflict",
      "label": "Detector conflict",
      "rows": 33,
      "cells": 990,
      "correct": 760,
      "modal_pct": 76.8
    },
    {
      "pattern": "incident_mirror",
      "label": "Incident mirror",
      "rows": 13,
      "cells": 390,
      "correct": 249,
      "modal_pct": 63.8
    },
    {
      "pattern": "adversarial_control",
      "label": "Adversarial control",
      "rows": 6,
      "cells": 180,
      "correct": 82,
      "modal_pct": 45.6
    }
  ]
}

